On the lepton-nucleon neutral and charged current deep inelastic scattering cross sections

Based on the requirement in the simulation of lepton-nucleus deep inelastic scattering (DIS), we construct a fortran program LDCS 1.0 calculating the differential and total cross sections for the unpolarized charged lepton-unpolarized nucleon and neutrino-unpolarized nucleon neutral current (charged current) DIS at leading order. Any set of the experimentally fitted parton distribution functions could be employed directly. The mass of incident and scattered leptons is taken into account and the boundary conditions calculating the single differential and total cross section are studied. The calculated results well agree with the corresponding experimental data which indicating the LDCS 1.0 program is good. It is also turned out that the effect of tauon mass is not negligible in the GeV energy level.

==> ldcs_codes/PDFsets/downloadpath.txt <==
%auto-ignore
http://lhapdf.hepforge.org/lhapdf5/pdfsets.

HERAPDF1.5LO_EIG.LHgrid and HKNlo.LHgrid is need for the given examples


==> ldcs_codes/SFdefine.inc <==
%auto-ignore
C
C Store useful arrays for structure functions calculations
C
C--       tb  bb  cb  sb  ub  db   g   d   u   s   c   b   t

! neutral current 
      double precision cnep2f(-6:6)
      double precision cnem2f(-6:6)
      double precision cnep3f(-6:6)
      double precision cnem3f(-6:6)

      DATA CNEP2F/0.,0.,1.,0.,1.,0.,0.,0.,1.,0.,1.,0.,0./

      DATA CNEM2F/0.,1.,0.,1.,0.,1.,0.,1.,0.,1.,0.,1.,0./

      DATA CNEP3F/0.,0.,-1.,0.,-1.,0.,0.,0.,1.,0.,1.,0.,0./

      DATA CNEM3F/0.,-1.,0.,-1.,0.,-1.,0.,1.,0.,1.,0.,1.,0./

! charged current
      double precision ccep2f(-6:6)
      double precision ccem2f(-6:6)
      double precision ccep3f(-6:6)
      double precision ccem3f(-6:6)

      DATA CCEP2F/0.,0.,2.,0.,2.,0.,0.,2.,0.,2.,0.,0.,0./

      DATA CCEM2F/0.,0.,0.,2.,0.,2.,0.,0.,2.,0.,2.,0.,0./

      DATA CCEP3F/0.,0.,-2.,0.,-2.,0.,0.,2.,0.,2.,0.,0.,0./

      DATA CCEM3F/0.,0.,0.,-2.,0.,-2.,0.,0.,2.,0.,2.,0.,0./


==> ldcs_codes/couplings.inc <==
%auto-ignore
C  pi :
      double precision pi
      parameter (pi = 3.141592653589793D0)

C Electric charges:
      double precision euq,edq, e2u,e2d 
      parameter (euq =  2./3.)
      parameter (edq = -1./3.)
      parameter (e2u = euq*euq)
      parameter (e2d = edq*edq)      

C Electroweak common blocks
      double precision gf, convfac ,con
      double precision alphaem,alp,sin2thw,cos2thw
      double precision Mz, Mw
      double precision Mp,Mn,mnu,men, mel, mmn, mmo, mtn, mta

      common/constants/ gf, convfac ,con
      common/ew_couplings/alphaem,alp,sin2thw,cos2thw
      common/boson_masses/ Mz, Mw
      common/fermion_masses/Mp,Mn,mnu,men,mel,mmn,mmo,mtn,mta
      


==> ldcs_codes/example/input_ddsigma.txt <==
%auto-ignore
!  Namelist to control input

&PreSet
  ! 3 options for SigmaType: 
  !            'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
  !            'dxsigma', calculate single differential cross section (d \sigma /dx)
  !            'sigma'  , calculate integral cross section (sigma)
    SigmaType = 'ddsigma'
  ! Number of integral points for 'sigma' and 'dxsigma'. Useless if 'ddsigma' 
    NPT = 101
&End

&BasicSet

  ! 2 options for DIStype: 
  !    'NCDIS', neutral current DIS
  !    'CCDIS', charged current DIS
    DIStype = 'NCDIS'
  ! The type of incident lepton: 11 e-, 12 e neutrino, 13 u-, 14 muon neutrino, 15 t-,16 tau neutrino. 
  !                  -11,-12...-16,the respective anti-particles
    lepin = 11
  ! The type of nucleus where the nucleon is in. nuA: atomic number of nucleus. nuZ: number of protons in nucleus 
    nuA = 1 
    nuZ = 1
  ! The parameters LHAPDF lib need. PDFsetname: the name of PDF set used. pdfmem: the member used of a PDF set. 
    PDFsetname = 'HERAPDF1.5LO_EIG.LHgrid'
    pdfmem = 0
&End

&calparameter
  ! sqrtS: central-of-mass energy (GeV)
    sqrtS = 318.7d0 
  ! For 'ddsigma', Xset and Yset are the setting x and y to calculate (d^2 \sigma /dxdy)
  ! For 'dxsigma', Xset is the setting x to calculate (d \sigma /dx)
  ! For 'sigma', Xset and Yset are useless
    Xset = 0.13d-1
    Yset = 0.228033d0
  ! the limits of W^2 and Q^2. Useless if 'ddsigma'
    W2min = 1.96d0
    Q2min = 1.d0
  ! the optional limits of x and y if needed
     xpmin = 0.d0
     xpmax = 1.d0
     ypmin = 0.d0
     ypmax = 1.d0
&End



==> ldcs_codes/example/input_dxsigma.txt <==
%auto-ignore
!  Namelist to control input

&PreSet
  ! 3 options for SigmaType: 
  !            'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
  !            'dxsigma', calculate single differential cross section (d \sigma /dx)
  !            'sigma'  , calculate integral cross section (sigma)
    SigmaType = 'dxsigma'
  ! Number of integral points for 'sigma' and 'dxsigma'. Useless if 'ddsigma' 
    NPT = 101
&End

&BasicSet

  ! 2 options for DIStype: 
  !    'NCDIS', neutral current DIS
  !    'CCDIS', charged current DIS
    DIStype = 'CCDIS'
  ! The type of incident lepton: 11 e-, 12 e neutrino, 13 u-, 14 muon neutrino, 15 t-,16 tau neutrino. 
  !                  -11,-12...-16,the respective anti-particles
    lepin = -11
  ! The type of nucleus where the nucleon is in. nuA: atomic number of nucleus. nuZ: number of protons in nucleus 
    nuA = 1 
    nuZ = 1
  ! The parameters LHAPDF lib need. PDFsetname: the name of PDF set used. pdfmem: the member used of a PDF set. 
    PDFsetname = 'HERAPDF1.5LO_EIG.LHgrid'
    pdfmem = 0
&End

&calparameter
  ! sqrtS: central-of-mass energy (GeV)
    sqrtS = 318.7d0 
  ! For 'ddsigma', Xset and Yset are the setting x and y to calculate (d^2 \sigma /dxdy)
  ! For 'dxsigma', Xset is the setting x to calculate (d \sigma /dx)
  ! For 'sigma', Xset and Yset are useless
    Xset = 0.25d0
    Yset = 0.228033d0
  ! the limits of W^2 and Q^2, Useless if 'ddsigma' 
    W2min = 1.96d0
    Q2min = 1.d3
  ! the optional limits of x and y if needed
     xpmin = 0.d0
     xpmax = 1.d0
     ypmin = 0.d0
     ypmax = 1.d0
&End



==> ldcs_codes/example/input_sigma_ep.txt <==
%auto-ignore
!  Namelist to control input

&PreSet
  ! 3 options for SigmaType: 
  !            'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
  !            'dxsigma', calculate single differential cross section (d \sigma /dx)
  !            'sigma'  , calculate integral cross section (sigma)
    SigmaType = 'sigma'
  ! Number of integral points for 'sigma' and 'dxsigma'. Useless if 'ddsigma' 
    NPT = 101
&End

&BasicSet

  ! 2 options for DIStype: 
  !    'NCDIS', neutral current DIS
  !    'CCDIS', charged current DIS
    DIStype = 'NCDIS'
  ! The type of incident lepton: 11 e-, 12 e neutrino, 13 u-, 14 muon neutrino, 15 t-,16 tau neutrino. 
  !                  -11,-12...-16,the respective anti-particles
    lepin = 11
  ! The type of nucleus where the nucleon is in. nuA: atomic number of nucleus. nuZ: number of protons in nucleus 
    nuA = 1 
    nuZ = 1
  ! The parameters LHAPDF lib need. PDFsetname: the name of PDF set used. pdfmem: the member used of a PDF set. 
    PDFsetname = 'HERAPDF1.5LO_EIG.LHgrid'
    pdfmem = 0
&End

&calparameter
  ! sqrtS: central-of-mass energy (GeV)
    sqrtS = 318.7d0 
  ! For 'ddsigma', Xset and Yset are the setting x and y to calculate (d^2 \sigma /dxdy)
  ! For 'dxsigma', Xset is the setting x to calculate (d \sigma /dx)
  ! For 'sigma', Xset and Yset are useless
    Xset = 0.25d0
    Yset = 0.228033d0
  ! the limits of W^2 and Q^2, Useless if 'ddsigma' 
    W2min = 1.96d0
    Q2min = 1.d0
  ! the optional limits of x and y if needed
     xpmin = 0.d0
     xpmax = 1.d0
     ypmin = 0.d0
     ypmax = 1.d0
&End



==> ldcs_codes/example/input_sigma_vFe.txt <==
%auto-ignore
!  Namelist to control input

&PreSet
  ! 3 options for SigmaType: 
  !            'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
  !            'dxsigma', calculate single differential cross section (d \sigma /dx)
  !            'sigma'  , calculate integral cross section (sigma)
    SigmaType = 'sigma'
  ! Number of integral points for 'sigma' and 'dxsigma'. Useless if 'ddsigma' 
    NPT = 101
&End

&BasicSet

  ! 2 options for DIStype: 
  !    'NCDIS', neutral current DIS
  !    'CCDIS', charged current DIS
    DIStype = 'CCDIS'
  ! The type of incident lepton: 11 e-, 12 e neutrino, 13 u-, 14 muon neutrino, 15 t-,16 tau neutrino. 
  !                  -11,-12...-16,the respective anti-particles
    lepin = 14
  ! The type of nucleus where the nucleon is in. nuA: atomic number of nucleus. nuZ: number of protons in nucleus 
    nuA = 1 
    nuZ = 1
  ! The parameters LHAPDF lib need. PDFsetname: the name of PDF set used. pdfmem: the member used of a PDF set. 
    PDFsetname = 'HKNlo.LHgrid'
    pdfmem = 10
&End

&calparameter
  ! sqrtS: central-of-mass energy (GeV)
    sqrtS = 20.d0 
  ! For 'ddsigma', Xset and Yset are the setting x and y to calculate (d^2 \sigma /dxdy)
  ! For 'dxsigma', Xset is the setting x to calculate (d \sigma /dx)
  ! For 'sigma', Xset and Yset are useless
    Xset = 0.25d0
    Yset = 0.228033d0
  ! the limits of W^2 and Q^2, Useless if 'ddsigma' 
    W2min = 1.96d0
    Q2min = 1.d0
  ! the optional limits of x and y if needed
     xpmin = 0.d0
     xpmax = 1.d0
     ypmin = 0.d0
     ypmax = 1.d0
&End



==> ldcs_codes/example/output_ddsigma.txt <==
%auto-ignore
 PDFset:  HERAPDF1.5LO_EIG.LHgrid                                         
 pdf member:            0
 lepin=          11  DIStype= NCDIS
 x         Q2             y             xsec(mb)
   1.2999999999999999E-002   301.09352480828238       0.22803300000000001        5.7570306102045514E-007
 **********************THE END***********************


==> ldcs_codes/example/output_dxsigma.txt <==
%auto-ignore
 PDFset:  HERAPDF1.5LO_EIG.LHgrid                                         
 pdf member:            0
 lepin=         -11  DIStype= CCDIS
 sqrtS(GeV)=   318.69999999999999     
 x                            dsigma/dx (mb)
  0.25000000000000000        4.6688092062992458E-009
 **********************THE END***********************


==> ldcs_codes/example/output_sigma_ep.txt <==
%auto-ignore
 PDFset:  HERAPDF1.5LO_EIG.LHgrid                                         
 pdf member:            0
 lepin=          11  DIStype= NCDIS
   sqrtS(GeV)                  sigma(mb)
   318.69999999999999        1.2804617455946395E-003
 **********************THE END***********************


==> ldcs_codes/example/output_sigma_vFe.txt <==
%auto-ignore
 PDFset:  HKNlo.LHgrid                                                    
 pdf member:           10
 lepin=          14  DIStype= CCDIS
   sqrtS(GeV)                  sigma(mb)
   20.000000000000000        1.4205435723311713E-009
 **********************THE END***********************


==> ldcs_codes/input.txt <==
%auto-ignore
!  Namelist to control input

&PreSet
  ! 3 options for SigmaType: 
  !            'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
  !            'dxsigma', calculate single differential cross section (d \sigma /dx)
  !            'sigma'  , calculate integral cross section (sigma)
    SigmaType = 'sigma'
  ! Number of integral points for 'sigma' and 'dxsigma'. Useless if 'ddsigma' 
    NPT = 101
&End

&BasicSet

  ! 2 options for DIStype: 
  !    'NCDIS', neutral current DIS
  !    'CCDIS', charged current DIS
    DIStype = 'NCDIS'
  ! The type of incident lepton: 11 e-, 12 e neutrino, 13 u-, 14 muon neutrino, 15 t-,16 tau neutrino. 
  !                  -11,-12...-16,the respective anti-particles
    lepin = 11
  ! The type of nucleus where the nucleon is in. nuA: atomic number of nucleus. nuZ: number of protons in nucleus 
    nuA = 1 
    nuZ = 1
  ! The parameters LHAPDF lib need. PDFsetname: the name of PDF set used. pdfmem: the used member of a PDF set. 
    PDFsetname = 'HERAPDF1.5LO_EIG.LHgrid'
    pdfmem = 0
&End

&calparameter
  ! sqrtS: central-of-mass energy (GeV)
    sqrtS = 318.7d0 
  ! For 'ddsigma', Xset and Yset are the giving x and y for calculating (d^2 \sigma /dxdy)
  ! For 'dxsigma', Xset is the giving x for calculating (d \sigma /dx)
  ! For 'sigma', Xset and Yset are useless
    Xset = 0.25d0
    Yset = 0.228033d0
  ! the limits of W^2 and Q^2, Useless if 'ddsigma' 
    W2min = 1.96d0
    Q2min = 1.d0
  ! the optional limits of x and y if needed
     xpmin = 0.d0
     xpmax = 1.d0
     ypmin = 0.d0
     ypmax = 1.d0
&End



==> ldcs_codes/lhapdf-5.9.1/downloadpath.txt <==
%auto-ignore
http://www.hepforge.org/archive/lhapdf/lhapdf-5.9.1.tar.gz


==> ldcs_codes/output.txt <==
%auto-ignore
 PDFset:  HERAPDF1.5LO_EIG.LHgrid                                         
 pdf member:            0
 lepin=          11  DIStype= NCDIS
   sqrtS(GeV)                  sigma(mb)
   318.69999999999999        1.2804617455946395E-003
 **********************THE END***********************


==> ldcs_codes/readme.txt <==
%auto-ignore
1.Install LHAPDF-5.9.1 and add PDF set files.
========================================================================
configure --prefix=/home/lixl/lhapdf5
make
make install
mkdir /home/lixl/lhapdf5/share/lhapdf/PDFsets
cp HKNlo.LHgrid /home/lixl/lhapdf5/share/lhapdf/PDFsets/
cp HERAPDF1.5LO_EIG.LHgrid /home/lixl/lhapdf5/share/lhapdf/PDFsets/
cp otherPDFsetYouNeed.LHgrid /home/lixl/lhapdf5/share/lhapdf/PDFsets/

(note: '/home/lixl/lhapdf5' is just an example, you can set your own install path.
the PDF set file can be downloaded from http://lhapdf.hepforge.org/lhapdf5/pdfsets.)
========================================================================

2.Compile and run the program
========================================================================
gfortran main.f ddcs.f /home/lixl/lhapdf5/lib/libLHAPDF.a -lstdc++ -o ldcs

(write your input.txt)

./ldcs
========================================================================

This program is designed to calculate the neutral current and charged current cross sections of unpolarized lepton-nucleon DIS.
It can calculate differential and integral cross sections according to the set of "SigmaType":
      'ddsigma', calculate double differential cross section (d^2 \sigma /dxdy)
      'dxsigma', calculate single differential cross section (d \sigma /dx)
      'sigma'  , calculate integral cross section (sigma)
'input.txt' file sets the type and parameters of calculation.
'output.txt' file presents the results. 

